Adjusted Expected Shortfall

We introduce and study the main properties of a class of convex risk measures that refine Expected Shortfall by simultaneously controlling the expected losses associated with different portions of the tail distribution. The corresponding adjusted Expected Shortfalls quantify risk as the minimum amount of capital that has to be raised and injected into a financial position $X$ to ensure that Expected Shortfall $ES_p(X)$ does not exceed a pre-specified threshold $g(p)$ for every probability level $p\in[0,1]$. Through the choice of the benchmark risk profile $g$ one can tailor the risk assessment to the specific application of interest. We devote special attention to the study of risk profiles defined by the Expected Shortfall of a benchmark random loss, in which case our risk measures are intimately linked to second-order stochastic dominance.

==> Third Draft/report.txt <==
Reviewer #3: I am seeing this paper for the first time and really like the ideas that you develop. 
It is clear to me that the first round of refereeing has led to some useful streamlining of the technical material. 
I have only two comments, one presentational and the other extremely minor:

Main comment

I have never seen an "Introduction" that runs to 9 pages and contains all the applied examples. 
It was very surprising to find a standard "structure of the paper" section at the foot of page 9 - I thought I was well into the body of the paper by them. 
Section 2 then feels slightly repetitive because you repeat some of the main ideas in a more formal definition style. 
In truth the Introduction is more of an Executive Overview, containing a (slightly) less technical presentation of the main ideas with some examples before 
the real maths starts. I think this is sub-optimal for the reader, who should appreciate the structure and aims of the paper at an earlier point.

The obvious solution is to split the Introduction into a genuine Introduction followed by a new section, perhaps an applied motivation section, containing 
the Solvency 2 and cyber risk examples. Another solution might mention the applications at the beginning but defer their elaboration
 to the end of the paper, which would lead to a more standard paper structure.

Minor comment

Please change every occurrence of "allows to" to "allows us to" or follow "allows" with an object rather than an infinitive.
 There are 4 or 5 such occurrences, e.g. pages 2 and 7 , line -6.


Reviewer #4: Overall this is an interesting paper which is well written  suitable for publication. 
The comments made by the previous referees have been addressed convincingly. 
I have only a minor points to make:

 on p9 there is a typo : it should read g_1 = \cdots =g_k =0  (=0 is missing) in the second paragraph

one should mention already in the Introduction that ES^g is convex but not coherent (the proof is obvious, still it is worth mentioning)


==> report.txt <==
Reviewer #3: I am seeing this paper for the first time and really like the ideas that you develop. 
It is clear to me that the first round of refereeing has led to some useful streamlining of the technical material. 
I have only two comments, one presentational and the other extremely minor:

Main comment

I have never seen an "Introduction" that runs to 9 pages and contains all the applied examples. 
It was very surprising to find a standard "structure of the paper" section at the foot of page 9 - I thought I was well into the body of the paper by them. 
Section 2 then feels slightly repetitive because you repeat some of the main ideas in a more formal definition style. 
In truth the Introduction is more of an Executive Overview, containing a (slightly) less technical presentation of the main ideas with some examples before 
the real maths starts. I think this is sub-optimal for the reader, who should appreciate the structure and aims of the paper at an earlier point.

The obvious solution is to split the Introduction into a genuine Introduction followed by a new section, perhaps an applied motivation section, containing 
the Solvency 2 and cyber risk examples. Another solution might mention the applications at the beginning but defer their elaboration
 to the end of the paper, which would lead to a more standard paper structure.

Minor comment

Please change every occurrence of "allows to" to "allows us to" or follow "allows" with an object rather than an infinitive.
 There are 4 or 5 such occurrences, e.g. pages 2 and 7 , line -6.


Reviewer #4: Overall this is an interesting paper which is well written  suitable for publication. 
The comments made by the previous referees have been addressed convincingly. 
I have only a minor points to make:

 on p9 there is a typo : it should read g_1 = \cdots =g_k =0  (=0 is missing) in the second paragraph

one should mention already in the Introduction that ES^g is convex but not coherent (the proof is obvious, still it is worth mentioning)

